The Manin constant in the semistable case

For an optimal modular parametrization $J_0(n) \twoheadrightarrow E$ of an elliptic curve $E$ over $\mathbb{Q}$ of conductor $n$, Manin conjectured the agreement of two natural $\mathbb{Z}$-lattices in the $\mathbb{Q}$-vector space $H^0(E, \Omega^1)$. Multiple authors generalized his conjecture to higher dimensional newform quotients. We prove the Manin conjecture for semistable $E$, give counterexamples to all the proposed generalizations, and prove several semistable special cases of these generalizations. The proofs establish general relations between the integral $p$-adic etale and de Rham cohomologies of abelian varieties over $p$-adic fields and exhibit a new exactness result for Neron models.

==> verb.txt <==
J = J0(431).decomposition(); 
degf = J[5].modular_degree();
C = ModularSymbols(431).cuspidal_subspace().decomposition(); 
congf = C[5].congruence_number(C[5].complement().cuspidal_subspace());

==> verb2.txt <==
C := NewformDecomposition(CuspidalSubspace(ModularSymbols(431)));
degf2 := #ModularKernel(C[6]);

